Counting States: A Combinatorial Analysis of SQM Fragmentation

The Strange Quark matter (SQM) hypothesis states that at extreme pressure and density conditions a new ground state of matter would arise, in which half of the \textit{down} quarks become strange quarks. If true, it would mean that at least the core of neutron stars is made of SQM. In this hypothesis, SQM would be released in the inter-stellar medium when two of these objects merge. It is estimated that $10^{-2} M\odot$ of SQM would be released this way. This matter will undergo a sequence of processes that should result in a fraction of the released SQM becoming heavy nuclei through \textit{r-process}. In this work we are interested in characterizing the fragmentation of SQM, with the novelty of keeping track of the \textit{quark configuration} of the fragmented matter. This is accomplished by developing a methodology to estimate the energy of each fragment as the sum of its \textit{constituent quarks}, the Coulomb interaction among the quarks and fragments' momenta. The determination of the fragmentation output is crucial to fully characterize the subsequent nucleosynthesis.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



